Finite Sample Guarantees for PCA in Non-Isotropic and Data-Dependent Noise

This work obtains novel finite sample guarantees for Principal Component Analysis (PCA). These hold even when the corrupting noise is non-isotropic, and a part (or all of it) is data-dependent. Because of the latter, in general, the noise and the true data are correlated. The results in this work are a significant improvement over those given in our earlier work where this "correlated-PCA" problem was first studied. In fact, in certain regimes, our results imply that the sample complexity required to achieve subspace recovery error that is a constant fraction of the noise level is near-optimal. Useful corollaries of our result include guarantees for PCA in sparse data-dependent noise and for PCA with missing data. An important application of the former is in proving correctness of the subspace update step of a popular online algorithm for dynamic robust PCA.

==> figures_new_pca/PhaseTransvsn_bounded.dat <==
50 10 9
50 176 40
50 342 45
50 507 46
50 673 49
50 838 50
50 1004 49
50 1169 50
50 1335 50
50 1500 50

156 10 12
156 176 38
156 342 44
156 507 50
156 673 49
156 838 50
156 1004 50
156 1169 49
156 1335 50
156 1500 50

262 10 12
262 176 38
262 342 43
262 507 47
262 673 50
262 838 50
262 1004 50
262 1169 50
262 1335 50
262 1500 50

367 10 10
367 176 40
367 342 47
367 507 46
367 673 50
367 838 48
367 1004 50
367 1169 49
367 1335 49
367 1500 50

473 10 7
473 176 38
473 342 43
473 507 47
473 673 48
473 838 49
473 1004 50
473 1169 49
473 1335 50
473 1500 49

578 10 10
578 176 36
578 342 46
578 507 47
578 673 49
578 838 49
578 1004 49
578 1169 50
578 1335 50
578 1500 50

684 10 10
684 176 29
684 342 46
684 507 46
684 673 48
684 838 50
684 1004 49
684 1169 50
684 1335 50
684 1500 49

789 10 8
789 176 37
789 342 41
789 507 49
789 673 48
789 838 48
789 1004 50
789 1169 50
789 1335 50
789 1500 50

895 10 10
895 176 36
895 342 46
895 507 48
895 673 49
895 838 48
895 1004 49
895 1169 50
895 1335 50
895 1500 50

1000 10 9
1000 176 41
1000 342 50
1000 507 49
1000 673 50
1000 838 50
1000 1004 50
1000 1169 50
1000 1335 50
1000 1500 50



==> figures_new_pca/PhaseTransvsn_gaussian.dat <==
50 500 0
50 1556 99
50 2612 100
50 3667 100
50 4723 100
50 5778 100
50 6834 100
50 7889 100
50 8945 100
50 10000 100

156 500 0
156 1556 1
156 2612 93
156 3667 100
156 4723 100
156 5778 100
156 6834 100
156 7889 100
156 8945 100
156 10000 100

262 500 0
262 1556 0
262 2612 3
262 3667 98
262 4723 100
262 5778 100
262 6834 100
262 7889 100
262 8945 100
262 10000 100

367 500 0
367 1556 0
367 2612 0
367 3667 16
367 4723 98
367 5778 100
367 6834 100
367 7889 100
367 8945 100
367 10000 100

473 500 0
473 1556 0
473 2612 0
473 3667 0
473 4723 30
473 5778 100
473 6834 100
473 7889 100
473 8945 100
473 10000 100

578 500 0
578 1556 0
578 2612 0
578 3667 0
578 4723 0
578 5778 46
578 6834 99
578 7889 100
578 8945 100
578 10000 100

684 500 0
684 1556 0
684 2612 0
684 3667 0
684 4723 0
684 5778 0
684 6834 75
684 7889 100
684 8945 100
684 10000 100

789 500 0
789 1556 0
789 2612 0
789 3667 0
789 4723 0
789 5778 0
789 6834 4
789 7889 81
789 8945 100
789 10000 100

895 500 0
895 1556 0
895 2612 0
895 3667 0
895 4723 0
895 5778 0
895 6834 0
895 7889 4
895 8945 89
895 10000 100

1000 500 0
1000 1556 0
1000 2612 0
1000 3667 0
1000 4723 0
1000 5778 0
1000 6834 0
1000 7889 0
1000 8945 21
1000 10000 96



==> figures_new_pca/PhaseTransvsn_gaussian_rv_r.dat <==
50 500 0
50 1556 2
50 2612 25
50 3667 41
50 4723 62
50 5778 80
50 6834 90
50 7889 93
50 8945 93
50 10000 99

156 500 0
156 1556 5
156 2612 25
156 3667 55
156 4723 78
156 5778 90
156 6834 90
156 7889 96
156 8945 97
156 10000 99

262 500 0
262 1556 2
262 2612 15
262 3667 56
262 4723 85
262 5778 89
262 6834 99
262 7889 99
262 8945 100
262 10000 100

367 500 0
367 1556 1
367 2612 16
367 3667 55
367 4723 73
367 5778 85
367 6834 97
367 7889 99
367 8945 100
367 10000 99

473 500 0
473 1556 2
473 2612 25
473 3667 37
473 4723 66
473 5778 84
473 6834 88
473 7889 91
473 8945 98
473 10000 100

578 500 0
578 1556 2
578 2612 21
578 3667 35
578 4723 46
578 5778 67
578 6834 82
578 7889 83
578 8945 88
578 10000 94

684 500 0
684 1556 2
684 2612 20
684 3667 45
684 4723 71
684 5778 87
684 6834 96
684 7889 98
684 8945 99
684 10000 98

789 500 0
789 1556 3
789 2612 19
789 3667 43
789 4723 64
789 5778 72
789 6834 96
789 7889 90
789 8945 94
789 10000 99

895 500 0
895 1556 0
895 2612 11
895 3667 21
895 4723 36
895 5778 46
895 6834 50
895 7889 61
895 8945 62
895 10000 69

1000 500 0
1000 1556 0
1000 2612 9
1000 3667 15
1000 4723 17
1000 5778 37
1000 6834 36
1000 7889 45
1000 8945 40
1000 10000 60



==> figures_new_pca/PhaseTransvsr_bounded.dat <==
1 10 38
1 65 49
1 119 50
1 174 50
1 228 50
1 283 50
1 337 50
1 392 50
1 446 50
1 500 50

2 10 9
2 65 46
2 119 50
2 174 50
2 228 50
2 283 50
2 337 50
2 392 50
2 446 50
2 500 50

3 10 0
3 65 33
3 119 47
3 174 50
3 228 50
3 283 50
3 337 50
3 392 50
3 446 50
3 500 50

4 10 0
4 65 15
4 119 37
4 174 48
4 228 50
4 283 50
4 337 50
4 392 50
4 446 50
4 500 50

5 10 0
5 65 1
5 119 28
5 174 44
5 228 50
5 283 50
5 337 50
5 392 50
5 446 50
5 500 50

6 10 0
6 65 0
6 119 11
6 174 33
6 228 45
6 283 50
6 337 49
6 392 50
6 446 50
6 500 50

7 10 0
7 65 0
7 119 2
7 174 21
7 228 42
7 283 47
7 337 50
7 392 50
7 446 50
7 500 50

8 10 0
8 65 0
8 119 0
8 174 11
8 228 31
8 283 44
8 337 47
8 392 50
8 446 50
8 500 50

9 10 0
9 65 0
9 119 0
9 174 3
9 228 22
9 283 39
9 337 47
9 392 49
9 446 50
9 500 50

10 10 0
10 65 0
10 119 0
10 174 0
10 228 5
10 283 23
10 337 43
10 392 44
10 446 49
10 500 50



==> figures_new_pca/bound_SE_n1000r5.dat <==
50, 0.0998, 0.1518,0.4800

192, 0.0480, 0.0699,0.1278

334, 0.0365, 0.0588,0.0875

476, 0.0307, 0.0434,0.0703

618, 0.0268, 0.0437,0.0603

760, 0.0240, 0.0356,0.0536

902, 0.0223, 0.0330,0.0488

1043, 0.0214, 0.0305,0.0451

1185, 0.0190, 0.0275,0.0422

1327, 0.0185, 0.0248,0.0398

1469, 0.0178, 0.0245,0.0378

1611, 0.0168, 0.0237,0.0360

1753, 0.0158, 0.0213,0.0345

1894, 0.0152, 0.0226,0.0332

2036, 0.0151, 0.0244,0.0321

2178, 0.0148, 0.0195,0.0311

2320, 0.0141, 0.0238,0.0301

2462, 0.0139, 0.0207,0.0293

2604, 0.0133, 0.0186,0.0285

2745, 0.0130, 0.0239,0.0278

2887, 0.0131, 0.0179,0.0272

3029, 0.0125, 0.0189,0.0266

3171, 0.0123, 0.0184,0.0260

3313, 0.0121, 0.0172,0.0255

3455, 0.0117, 0.0172,0.0250

3596, 0.0114, 0.0165,0.0246

3738, 0.0115, 0.0162,0.0241

3880, 0.0114, 0.0163,0.0237

4022, 0.0109, 0.0157,0.0233

4164, 0.0108, 0.0161,0.0230

4306, 0.0109, 0.0154,0.0226

4447, 0.0107, 0.0150,0.0223

4589, 0.0102, 0.0143,0.0220

4731, 0.0101, 0.0156,0.0217

4873, 0.0101, 0.0145,0.0215

5015, 0.0100, 0.0142,0.0212

5157, 0.0099, 0.0148,0.0209

5298, 0.0097, 0.0143,0.0207

5440, 0.0097, 0.0161,0.0205

5582, 0.0096, 0.0135,0.0202

5724, 0.0096, 0.0135,0.0200

5866, 0.0094, 0.0129,0.0198

6008, 0.0096, 0.0142,0.0196

6149, 0.0090, 0.0133,0.0194

6291, 0.0092, 0.0134,0.0192

6433, 0.0092, 0.0127,0.0191

6575, 0.0088, 0.0130,0.0189

6717, 0.0087, 0.0127,0.0187

6859, 0.0092, 0.0125,0.0186

7000, 0.0089, 0.0135,0.0184



==> figures_new_pca/bound_SE_n100r5.dat <==
50, 0.0975, 0.1463,0.3355

192, 0.0467, 0.0667,0.1096

334, 0.0367, 0.0541,0.0789

476, 0.0309, 0.0526,0.0654

618, 0.0282, 0.0440,0.0575

760, 0.0261, 0.0392,0.0521

902, 0.0236, 0.0327,0.0482

1043, 0.0228, 0.0348,0.0453

1185, 0.0214, 0.0286,0.0429

1327, 0.0203, 0.0300,0.0409

1469, 0.0204, 0.0297,0.0393

1611, 0.0197, 0.0280,0.0379

1753, 0.0188, 0.0250,0.0367

1894, 0.0180, 0.0259,0.0356

2036, 0.0178, 0.0235,0.0347

2178, 0.0174, 0.0259,0.0338

2320, 0.0172, 0.0233,0.0330

2462, 0.0167, 0.0240,0.0323

2604, 0.0167, 0.0230,0.0317

2745, 0.0167, 0.0237,0.0311

2887, 0.0159, 0.0211,0.0306

3029, 0.0155, 0.0203,0.0301

3171, 0.0159, 0.0204,0.0297

3313, 0.0155, 0.0198,0.0292

3455, 0.0154, 0.0229,0.0288

3596, 0.0153, 0.0205,0.0285

3738, 0.0152, 0.0226,0.0281

3880, 0.0151, 0.0202,0.0278

4022, 0.0149, 0.0201,0.0275

4164, 0.0145, 0.0208,0.0272

4306, 0.0145, 0.0205,0.0269

4447, 0.0143, 0.0203,0.0266

4589, 0.0146, 0.0199,0.0264

4731, 0.0139, 0.0189,0.0261

4873, 0.0142, 0.0195,0.0259

5015, 0.0141, 0.0186,0.0257

5157, 0.0141, 0.0189,0.0255

5298, 0.0139, 0.0205,0.0253

5440, 0.0139, 0.0212,0.0251

5582, 0.0141, 0.0185,0.0249

5724, 0.0140, 0.0178,0.0247

5866, 0.0135, 0.0173,0.0245

6008, 0.0138, 0.0189,0.0244

6149, 0.0136, 0.0181,0.0242

6291, 0.0137, 0.0182,0.0240

6433, 0.0133, 0.0164,0.0239

6575, 0.0135, 0.0188,0.0237

6717, 0.0134, 0.0164,0.0236

6859, 0.0131, 0.0166,0.0235

7000, 0.0134, 0.0186,0.0233


